Radio continuum emission from local analogs of high-z faint LAEs: Blueberry galaxies

We present a radio continuum study of a population of extremely young and starburst galaxies, termed as blueberries at ${\sim}$ 1 GHz using the upgraded Giant Metrewave Radio Telescope (uGMRT). We find that their radio-based star formation rate (SFR) is suppressed by a factor of ${\sim}$ 3.4 compared to the SFR based on optical emission lines. This might be due to (i) the young ages of these galaxies as a result of which a stable equilibrium via feedback from supernovae has not yet been established (ii) escape of cosmic ray electrons via diffusion or galactic scale outflows. The estimated non-thermal fraction in these galaxies has a median value of ${\sim}$0.49, which is relatively lower than that in normal star-forming galaxies at such low frequencies. Their inferred equipartition magnetic field has a median value of 27 ${\mu}$G, which is higher than those in more evolved systems like spiral galaxies. Such high magnetic fields suggest that small-scale dynamo rather than large-scale dynamo mechanisms might be playing a major role in amplifying magnetic fields in these galaxies.

==> refereeresponse.txt <==
                            Biny Sebastian
                            National Centre for Radio Astrophysics
                            NCRA-TIFR
                            S.P. Pune University Campus Post Box 3
                            Ganeshkind P.O.
                            Pune 411 007
                            India

                                
Frederic A. Rasio
Letters Editor
The Astrophysical Journal
Joseph Cummings Professor of Physics
Northwestern University

Title: Radio continuum emission from local analogs of high redshift faint LAEs: Blueberry galaxies
 
Dear Dr. Frederic A. Rasio,

We thank you once again for forwarding the referee's comments. 
We are also extremely grateful to the referee for the detailed set of comments and helping in improving the manuscript.

We are appending our response to the referee ( marked 'Response' below each comment ). We have also made minor changes in the text to improve the clarity.






----------------------------------------- Comments---------------------------------------------

Reviewer's Comments:

I thank the authors for their considered response to my previous comments and for incorporating the majority of them into the text. As a result of these changes, I now find the discussion of synchrotron losses versus CRE diffusion much more compelling. However I have three remaining (minor) comments which I believe should be implemented before this letter is published:

- FIGURE 1 - While one understands that this is not a morphological study, it would nevertheless be useful if the uGMRT synthesized beam could be plotted for each source somewhere (e.g. in the bottom-right corner of each sub-plot?). While this information is included in Table 1, the thumbnails would be more useful if they contained enough information to provide the reader with a quick visual assessment of the data without needing to cross-correlate thumbnails against a table of PSF sizes. For instance, Fig 1 gives the misleading impression that Obj27 is more extended than Obj66, however the PSF information given in Table 1 suggests that both may really be unresolved sources.

Response: We are now plotting the synthesized beam on the left-hand bottom corner of the image cutout.

- BIBLIOGRAPHY - the bibliography references Perez-Torres et al. (2007) as http://adsabs.net/abs/2007ApJ...671L..21P (a paper on radio detection of a supernova near a bright local LIRG) however I believe the correct paper to cite (i.e. the one in which the synchrotron loss equation appears) is this paper on radio emission in NGC 5033 (http://adsabs.net/abs/2007MNRAS.379..275P; by the same first author). Please can the authors confirm and update the bibliography if required?

Response: We have now corrected this error.


- SECTION 4.2 - Please define the terms given in the Perez-Torres relation - e.g. state that $B_{10}$ is the magnetic field in units of $10\,\mu$G, and that $\nu_{1}$ is the spectral break frequency [moreover, please state the value for the break frequency used in your calculation - presumably the break frequency is not known but is assumed to be $\lesssim 1.25$ GHz, in which case the synchrotron loss timescale is really a lower limit?]. I do not expect that adding these details will alter the main conclusions of the paper, but they will make the discussion easier to follow.


Response: We have now defined the terms as suggested. We have calculated a range of ages from the typical values of break frequencies rather than putting a limit.


-----------



